HDRAgent: An Agentic Framework for Multi-Exposure HDR Imaging

Most existing multi-exposure HDR methods follow a fixed feed-forward reconstruction paradigm, making them prone to ghosting artifacts in complex dynamic scenes. To address this issue, we propose HDRAgent, the first agent-driven framework for HDR imaging, which adaptively selects reconstruction strategies according to the current scene conditions. Specifically, to provide scene-specific prior knowledge, we introduce a fine-grained contextual knowledge matching (FCM) module. This module leverages multimodal large language model (MLLM)-derived scene perception to retrieve relevant historical cases and tool knowledge, organizing them into structured evidence for MLLM-based adaptive tool scheduling. In addition, we propose a perception--distortion feedback mechanism that transforms post-execution quality assessment and artifact diagnosis into structured feedback, which is accumulated in historical memory to help subsequent contextual knowledge refinement and strategy selection. Furthermore, considering that extreme motion can invalidate alignment methods, we design an agent-guided generative alignment strategy that uses MLLM-based dynamic-region parsing to reconstruct unreliable contents in non-reference frames under reference-frame guidance. Experiments demonstrate that HDRAgent effectively reduces ghosting and local artifacts while achieving competitive or superior objective performance and visual quality.

==> images/hu_87/latex_small/crop_rect.txt <==
x = 373
y = 495
width = 302
height = 142
image_height_after_center_crop = 1000
image_width_after_center_crop = 1500


==> images/hu_89/latex_small/crop_rect.txt <==
x = 269
y = 497
width = 302
height = 142
image_height_after_center_crop = 1000
image_width_after_center_crop = 1500


==> images/sig_008/latex_small/crop_rect.txt <==
x = 242
y = 588
width = 327
height = 154
image_height_after_center_crop = 896
image_width_after_center_crop = 1400


==> images/sig_009/latex_small/crop_rect.txt <==
x = 154
y = 174
width = 327
height = 154
image_height_after_center_crop = 896
image_width_after_center_crop = 1400


==> images/tel_17/latex_small/crop_rect.txt <==
x = 986
y = 434
width = 251
height = 133
image_height_after_center_crop = 1000
image_width_after_center_crop = 1496


==> images/tel_32/latex_small/crop_rect.txt <==
x = 915
y = 240
width = 251
height = 133
image_height_after_center_crop = 1000
image_width_after_center_crop = 1496

